Instance-Level Composed Image Retrieval

The progress of composed image retrieval (CIR), a popular research direction in image retrieval, where a combined visual and textual query is used, is held back by the absence of high-quality training and evaluation data. We introduce a new evaluation dataset, i-CIR, which, unlike existing datasets, focuses on an instance-level class definition. The goal is to retrieve images that contain the same particular object as the visual query, presented under a variety of modifications defined by textual queries. Its design and curation process keep the dataset compact to facilitate future research, while maintaining its challenge-comparable to retrieval among more than 40M random distractors-through a semi-automated selection of hard negatives. To overcome the challenge of obtaining clean, diverse, and suitable training data, we leverage pre-trained vision-and-language models (VLMs) in a training-free approach called BASIC. The method separately estimates query-image-to-image and query-text-to-image similarities, performing late fusion to upweight images that satisfy both queries, while down-weighting those that exhibit high similarity with only one of the two. Each individual similarity is further improved by a set of components that are simple and intuitive. BASIC sets a new state of the art on i-CIR but also on existing CIR datasets that follow a semantic-level class definition. Project page: https://vrg.fel.cvut.cz/icir/.

==> fig/data/data_bias.csv <==
a w_circo w_cirr w_fashion w_icir s_circo s_cirr s_fashion s_icir p_circo p_cirr p_fashion p_icir
0 4 26.09 18.94 3.01 4.1 26.65 18.95 3.01 4.1 26.66 18.95 3.01
0.1 10.84 20.86 18.47 15.16 7 30.7 22.52 7.6 5.3 28.36 20.29 4.03
0.2 10.84 19.98 17.8 18.27 10.3 31.23 25.69 15.78 6.49 30.08 21.39 5.98
0.3 11.07 19.6 17.79 18.97 8.14 27.4 26.95 16.6 9.11 31.19 22.86 9.52
0.4 11.1 19.51 17.42 18.64 6.93 22.48 24.71 12.21 10.35 30.73 24.63 14.11
0.5 10.95 18.86 16.91 18.03 5.61 19.02 20.83 8.2 11.12 29.37 25.95 17.48
0.6 10.99 18.31 16.28 16.94 4.57 16.26 16.22 5.6 10.5 26.33 25.94 18.27
0.7 10.52 17.99 15.57 15.08 3.82 14.61 12.54 4.51 7.61 22.18 24.06 15.65
0.8 10.77 17.22 14.49 13.4 3.16 13.46 10.24 3.79 5.75 18.05 19.48 10.27
0.9 10.55 16.62 12.7 9.81 2.86 12.49 8.66 3.43 3.93 14.45 12.6 5.34
1 3.26 11.56 7.69 3.04 2.61 11.73 7.69 3.04 2.61 11.73 7.72 3.04


==> fig/data/dist/icir_202/distribution_hard_negatives_per_instance.csv <==
num_hn_bin,num_instances
0,0
200,0
400,0
600,0
800,4
1000,5
1200,6
1400,2
1600,8
1800,16
2000,22
2200,23
2400,22
2600,47
2800,16
3000,31
3200,45
3400,36
3600,11
3800,37
4000,26
4200,17
4400,14
4600,6
4800,25
5000,13
5200,5
5400,13
5600,7
5800,4
6000,4
6200,3
6400,4
6600,3
6800,5
7000,13
7200,0
7400,4
7600,3
7800,0
8000,8
8200,8
8400,0
8600,0
8800,0
9000,0
9200,0
9400,0
9600,0
9800,0
10000,2


==> fig/data/dist/icir_202/distribution_image_queries_per_instance.csv <==
num_query_bin,num_instances
0,7
2,42
4,36
6,34
8,26
10,3
12,15
14,7
16,4
18,2
20,5
22,0
24,6
26,0
28,3
30,2
32,2
34,0
36,2
38,0
40,3
42,0
44,1
46,2


==> fig/data/dist/icir_202/distribution_pos_imgs_per_query.csv <==
num_pos_imgs_per_query_bin,num_queries
0,744
5,641
10,203
15,133
20,56
25,52
30,7
35,17
40,5
45,10
50,7
55,0
60,0
65,0
70,0
75,0
80,5
85,0
90,0
95,0
100,0
105,0
110,0
115,0
120,0
125,3


==> fig/data/dist/icir_202/distribution_text_queries_per_instance.csv <==
num_text_query_bin,num_instances
0,0
1,30
2,74
3,58
4,34
5,6


==> fig/data/performance_per_category/textual_category_aps.csv <==
category,avg_ap_clip_ilcir_decomp,avg_ap_clip_ilcir_product,avg_ap_clip_ilcir_freedom,avg_ap_clip_ilcir_pic2word,avg_ap_clip_ilcir_searlexl,avg_ap_clip_ilcir_magiclens,avg_ap,count
projection,53.10364533754219,16.327049991185422,21.4597177362312,20.022827564337664,27.002606075614437,31.05241908813641,28.161377632174556,948
domain,39.31036981821121,23.087207108566002,22.341735815411926,24.407905209211503,16.204493414940114,31.084421330982682,26.07268878288724,2562
appearance,48.8267864878263,26.158342186155625,32.369124827434625,19.016885004702043,36.77914224752973,25.758921339069083,31.484867015452906,2436
viewpoint,47.808489606553685,30.858833021514336,17.66064790496779,32.51362632551661,36.72948846000221,40.06212900173818,34.27220238671546,486
attribute,26.289909629605354,11.532306403639042,16.423869613588167,11.920388767410499,17.19583320378622,24.073668755204434,17.90599606220562,1140
addition,24.04349790187069,15.562269155822952,19.035744430642964,16.791491455098175,15.691234251396422,28.242329701445474,19.894427816046115,2124
context,35.58925795223164,26.201179819078543,16.95879354048011,34.55162348195326,32.76358411574992,36.395139421297856,30.409929721798555,1590


==> fig/data/performance_per_category/textual_category_aps_old.csv <==
category,avg_ap_clip_ilcir_freedom,avg_ap_clip_ilcir_product,avg_ap_clip_ilcir_magiclens,avg_ap_clip_ilcir_image,avg_ap_clip_ilcir_text,avg_ap_clip_ilcir_decomp,avg_ap_clip_ilcir_weicom,avg_ap_clip_ilcir_searlexl,avg_ap_clip_ilcir_pic2word,avg_ap_clip_ilcir_sum,avg_ap,count
projection,25.773651308613502,18.775665121314077,37.136112713423856,2.2034683766722525,3.4130074823960133,62.485418025338205,22.17091403292843,38.51970134466051,23.452589203985674,7.8140670879907255,24.174459469732323,2030
domain,20.509773227832213,23.31684228736211,29.593150501157538,0.6836302145841465,5.287065773933049,44.27555761387125,18.121175250310436,18.50266321962366,21.856785267969776,1.3629412038380242,18.350958456048218,3210
attribute,16.13713691256491,14.12463316050792,16.42892940110249,5.668805369913957,1.931846919463377,27.464738121688935,15.049192118052662,11.72812995775408,15.70598710771015,14.390308413158639,13.862970748191712,1000
appearance,25.281391185629644,19.65211225210105,22.872555132431916,1.3600417174967248,3.891257781062016,44.56526321007649,16.051981305522087,34.416445922626984,17.015803157008417,2.755020658837104,18.786187232279243,4130
viewpoint,27.83926994273895,33.639101730163745,38.511116073478604,6.329452278106467,1.9416880265976086,53.68440170873163,34.19024272180522,43.280520982940786,41.306600357718644,20.43347118895003,30.115586501123172,400
addition,27.455950919958656,19.124216184490802,30.658145710231146,2.411900454835854,6.207206950663614,33.847261329391415,16.021903768972887,16.921643181872827,24.63267336503768,4.53258589384737,18.181348775930225,1570
context,20.561598784821804,25.006024698199578,39.21651445487264,3.24535443826814,2.4013248049551272,44.443658045416335,34.91094611679507,37.191161948270384,31.188332899657517,18.032565012853883,25.61974812041105,1100


==> fig/data/performance_per_category/visual_category_aps.csv <==
category,avg_ap_clip_ilcir_decomp,avg_ap_clip_ilcir_product,avg_ap_clip_ilcir_freedom,avg_ap_clip_ilcir_pic2word,avg_ap_clip_ilcir_searlexl,avg_ap_clip_ilcir_magiclens,avg_ap,count
fictional,47.84795657062675,21.048755923100146,30.73389198905169,19.381576248921224,31.10074969037819,28.793743581120555,29.817779000533093,3546
landmark,39.33506142626271,27.87716840829178,17.550012645999995,32.846475815448116,31.053895239515874,34.97896690026262,30.60693007263018,3144
mobility,45.794205276948354,25.504025433843644,28.87319624214951,21.26848629013099,18.524359233386303,29.310408182542115,28.212446776500155,696
household,22.4199110465893,11.248512011467108,15.55825297973745,13.947826078377934,11.686033852051294,29.067393386013332,17.321321559039404,1260
tech,30.591758405743054,22.97056287495324,14.513382814613772,14.180957609245462,16.965899186618984,18.70961634161474,19.655362872131544,612
art,38.038625888488795,26.80629724188094,23.52365546867092,33.538244253423215,22.749242556379627,34.98776164648093,29.94063784255407,258
fashion,21.994922725652255,11.871236867070728,12.810300093755133,14.557041343636243,14.389314901211607,25.6372176321329,16.876672260576477,966
product,33.66706254251298,18.099610172972742,25.492442173663747,15.38933663382138,17.229430118261224,26.690284663904034,22.761361050856017,660


==> fig/data/performance_per_category/visual_category_aps_old.csv <==
category,avg_ap_clip_ilcir_freedom,avg_ap_clip_ilcir_product,avg_ap_clip_ilcir_magiclens,avg_ap_clip_ilcir_image,avg_ap_clip_ilcir_text,avg_ap_clip_ilcir_decomp,avg_ap_clip_ilcir_weicom,avg_ap_clip_ilcir_searlexl,avg_ap_clip_ilcir_pic2word,avg_ap_clip_ilcir_sum,avg_ap,count
fictional,25.421798180225917,16.972550203239116,25.937007282876404,1.2884453966333893,4.1226980800065105,48.11630744438306,15.585405942257122,29.8495164596401,18.138837948536942,2.5422304151423387,18.79747973529409,6500
landmark,25.878130893338003,31.292208017082313,40.50122483388838,3.5380933981296554,6.873290195549493,51.57107133303721,30.53050823658527,35.32563671729703,34.09459474541655,13.803721848403459,27.340848021872738,3310
mobility,25.857842830180854,10.577902463507884,22.05136736251667,3.0075558790861225,1.8825521093280932,28.289035117391578,8.499584995720477,13.770880082013095,11.415392954164053,6.474676519526651,13.182679031343548,500
household,11.285140149096375,14.821317401944436,16.53985203270555,8.977971891721987,1.1574576513143489,51.3326627630882,8.6888073512644,39.75303053838375,48.59077442512528,11.40432953584458,21.25513437404889,340
tech,11.917675179222293,20.492470857924094,17.289367359299217,2.6618013794937316,1.4059116570524888,29.72358173711579,21.097447053336257,15.491830208452946,12.25052741725267,10.092425484096323,14.24230383332458,960
fashion,15.475542301574375,18.999116049348537,32.3897465104402,0.2997232305321395,2.514312401989807,29.726372577325602,12.189320426627354,19.611790631029848,15.095368517258283,0.9141753272789477,14.72154679734051,610
product,26.469777500463756,16.9489784271531,30.55382192836914,0.38016397763701754,1.1106650711374169,36.18643609446592,17.51343879110689,11.986950262798079,13.609013026859492,1.3266098882367963,15.60858549682276,980
art,4.4994787129504985,29.739967882455243,9.798694468682235,0.36930067661438876,0.88032515978812,28.36207508540838,30.562571470396932,26.30131302547665,24.84902299746989,1.064294194670585,15.642704367391293,240


==> fig/data/taxonomy/icir_taxonomy_sunburst_new.csv <==
fid,fcolor,fradius,astart,aend,flabel,fcount
1,orange!50,1.2,0.0,105.15,landmark,59
2,brown!60,1.2,105.15,180.0,household,42
3,blue!40,1.2,180.0,233.47,fictional,30
4,pink!60,1.2,233.47,276.24,fashion,24
5,green!60,1.2,276.24,304.75,product,16
6,red!60,1.2,304.75,331.49,mobility,15
7,gray!40,1.2,331.49,345.74,tech,8
8,yellow!50,1.2,345.74,356.44,art,6
9,teal!40,1.2,356.44,360.0,animal,2
10,orange!50,2.0,0.0,92.67,architecture,52
11,orange!50,2.0,92.67,103.37,nature,6
12,orange!50,2.0,103.37,105.15,sculpture,1
13,brown!60,2.0,105.15,106.93,appliance,1
14,brown!60,2.0,106.93,122.97,decor,9
15,brown!60,2.0,122.97,139.01,furniture,9
16,brown!60,2.0,139.01,158.61,kitchenware,11
17,brown!60,2.0,158.61,162.18,lighting,2
18,brown!60,2.0,162.18,163.96,pet,1
19,brown!60,2.0,163.96,165.74,storage,1
20,brown!60,2.0,165.74,178.22,textile,7
21,brown!60,2.0,178.22,180.0,travel,1
22,blue!40,2.0,180.0,181.78,car,1
23,blue!40,2.0,181.78,233.47,character,29
24,pink!60,2.0,233.47,235.25,accesory,1
25,pink!60,2.0,235.25,253.07,accessory,10
26,pink!60,2.0,253.07,256.63,bag,2
27,pink!60,2.0,256.63,261.98,clothing,3
28,pink!60,2.0,261.98,267.33,jewelry,3
29,pink!60,2.0,267.33,269.11,perfume,1
30,pink!60,2.0,269.11,276.24,shoe,4
31,green!60,2.0,276.24,278.02,accessory,1
32,green!60,2.0,278.02,285.15,drink,4
33,green!60,2.0,285.15,288.71,instrument,2
34,green!60,2.0,288.71,290.5,pet,1
35,green!60,2.0,290.5,294.06,snack,2
36,green!60,2.0,294.06,295.84,souvenir,1
37,green!60,2.0,295.84,299.41,stationery,2
38,green!60,2.0,299.41,301.19,tool,1
39,green!60,2.0,301.19,304.75,toy,2
40,red!60,2.0,304.75,310.1,airplane,3
41,red!60,2.0,310.1,311.88,boat,1
42,red!60,2.0,311.88,324.36,car,7
43,red!60,2.0,324.36,327.92,motorcycle,2
44,red!60,2.0,327.92,329.7,ship,1
45,red!60,2.0,329.7,331.49,spacecraft,1
46,gray!40,2.0,331.49,333.27,audio,1
47,gray!40,2.0,333.27,338.61,camera,3
48,gray!40,2.0,338.61,343.96,gaming,3
49,gray!40,2.0,343.96,345.74,peripheral,1
50,yellow!50,2.0,345.74,347.52,coin,1
51,yellow!50,2.0,347.52,349.31,inscription,1
52,yellow!50,2.0,349.31,351.09,mask,1
53,yellow!50,2.0,351.09,356.44,mural,3
54,teal!40,2.0,356.44,360.0,pet,2
55,orange!50,2.8,0.0,1.78,amphitheater,1
56,orange!50,2.8,1.78,3.56,bell tower,1
57,orange!50,2.8,3.56,8.91,bridge,3
58,orange!50,2.8,8.91,12.48,building,2
59,orange!50,2.8,12.48,17.82,castle,3
60,orange!50,2.8,17.82,19.6,church,1
61,orange!50,2.8,19.6,23.17,house,2
62,orange!50,2.8,23.17,24.95,library,1
63,orange!50,2.8,24.95,28.51,lighthouse,2
64,orange!50,2.8,28.51,30.3,mausoleum,1
65,orange!50,2.8,30.3,32.08,memorial,1
66,orange!50,2.8,32.08,33.86,museum,1
67,orange!50,2.8,33.86,35.64,observation tower,1
68,orange!50,2.8,35.64,39.21,pagoda,2
69,orange!50,2.8,39.21,40.99,public market,1
70,orange!50,2.8,40.99,42.77,ruins,1
71,orange!50,2.8,42.77,46.34,scene,2
72,orange!50,2.8,46.34,58.81,square,7
73,orange!50,2.8,58.81,60.59,tavern,1
74,orange!50,2.8,60.59,76.63,temple,9
75,orange!50,2.8,76.63,92.67,village,9
76,orange!50,2.8,92.67,94.46,bay,1
77,orange!50,2.8,94.46,96.24,beach,1
78,orange!50,2.8,96.24,98.02,lagoon,1
79,orange!50,2.8,98.02,103.37,mountain,3
80,orange!50,2.8,103.37,105.15,rock relief,1
81,brown!60,2.8,105.15,106.93,hair dryer,1
82,brown!60,2.8,106.93,108.71,box,1
83,brown!60,2.8,108.71,112.28,candle,2
84,brown!60,2.8,112.28,114.06,coaster,1
85,brown!60,2.8,114.06,115.84,curtain tieback,1
86,brown!60,2.8,115.84,117.62,figurine,1
87,brown!60,2.8,117.62,119.41,photo frame,1
88,brown!60,2.8,119.41,122.97,plate,2
89,brown!60,2.8,122.97,124.75,beach chair,1
90,brown!60,2.8,124.75,126.53,chair,1
91,brown!60,2.8,126.53,128.32,design chair,1
92,brown!60,2.8,128.32,130.1,desk,1
93,brown!60,2.8,130.1,131.88,gaming chair,1
94,brown!60,2.8,131.88,133.66,sofa,1
95,brown!60,2.8,133.66,135.45,stool,1
96,brown!60,2.8,135.45,137.23,storage box,1
97,brown!60,2.8,137.23,139.01,valet stand,1
98,brown!60,2.8,139.01,142.57,bowl,2
99,brown!60,2.8,142.57,144.36,dish,1
100,brown!60,2.8,144.36,146.14,grater,1
101,brown!60,2.8,146.14,151.49,jar,3
102,brown!60,2.8,151.49,153.27,measuring cup,1
103,brown!60,2.8,153.27,155.05,mug,1
104,brown!60,2.8,155.05,156.83,plate,1
105,brown!60,2.8,156.83,158.61,spoon,1
106,brown!60,2.8,158.61,162.18,night light,2
107,brown!60,2.8,162.18,163.96,carrier,1
108,brown!60,2.8,163.96,165.74,basket,1
109,brown!60,2.8,165.74,167.52,bedsheet,1
110,brown!60,2.8,167.52,169.31,carpet,1
111,brown!60,2.8,169.31,171.09,cushion,1
112,brown!60,2.8,171.09,172.87,pillow,1
113,brown!60,2.8,172.87,174.65,table runner,1
114,brown!60,2.8,174.65,178.22,towel,2
115,brown!60,2.8,178.22,180.0,pillow,1
116,blue!40,2.8,180.0,181.78,sports,1
117,blue!40,2.8,181.78,197.82,animated movie,9
118,blue!40,2.8,197.82,208.51,anime,6
119,blue!40,2.8,208.51,217.43,cartoon,5
120,blue!40,2.8,217.43,222.77,comic,3
121,blue!40,2.8,222.77,226.34,superhero,2
122,blue!40,2.8,226.34,233.47,video game,4
123,pink!60,2.8,233.47,235.25,hair tie,1
124,pink!60,2.8,235.25,237.03,bandana,1
125,pink!60,2.8,237.03,238.81,carnival mask,1
126,pink!60,2.8,238.81,240.59,eyeglasses,1
127,pink!60,2.8,240.59,244.16,hair clip,2
128,pink!60,2.8,244.16,245.94,hand fan,1
129,pink!60,2.8,245.94,247.72,pouch,1
130,pink!60,2.8,247.72,249.5,ring,1
131,pink!60,2.8,249.5,251.29,sunglasses,1
132,pink!60,2.8,251.29,253.07,tote bag,1
133,pink!60,2.8,253.07,254.85,clutch,1
134,pink!60,2.8,254.85,256.63,straw bag,1
135,pink!60,2.8,256.63,258.42,skirt,1
136,pink!60,2.8,258.42,260.2,swimsuit,1
137,pink!60,2.8,260.2,261.98,vest,1
138,pink!60,2.8,261.98,263.76,bracelet,1
139,pink!60,2.8,263.76,265.54,necklace,1
140,pink!60,2.8,265.54,267.33,ring,1
141,pink!60,2.8,267.33,269.11,fragrance,1
142,pink!60,2.8,269.11,270.89,skate shoe,1
143,pink!60,2.8,270.89,272.67,slippers,1
144,pink!60,2.8,272.67,276.24,sneaker,2
145,green!60,2.8,276.24,278.02,case,1
146,green!60,2.8,278.02,281.58,beer,2
147,green!60,2.8,281.58,283.37,energy drink,1
148,green!60,2.8,283.37,285.15,soda,1
149,green!60,2.8,285.15,288.71,electric guitar,2
150,green!60,2.8,288.71,290.5,toy,1
151,green!60,2.8,290.5,294.06,chocolate,2
152,green!60,2.8,294.06,295.84,keychain,1
153,green!60,2.8,295.84,297.62,notebook,1
154,green!60,2.8,297.62,299.41,pencil,1
155,green!60,2.8,299.41,301.19,multitool,1
156,green!60,2.8,301.19,302.97,plush,1
157,green!60,2.8,302.97,304.75,puzzle,1
158,red!60,2.8,304.75,306.53,commercial,1
159,red!60,2.8,306.53,308.32,military jet,1
160,red!60,2.8,308.32,310.1,supersonic jet,1
161,red!60,2.8,310.1,311.88,fishing boat,1
162,red!60,2.8,311.88,313.66,classic,1
163,red!60,2.8,313.66,315.45,compact,1
164,red!60,2.8,315.45,317.23,electric pickup,1
165,red!60,2.8,317.23,319.01,muscle,1
166,red!60,2.8,319.01,324.36,sports,3
167,red!60,2.8,324.36,326.14,adventure,1
168,red!60,2.8,326.14,327.92,scooter,1
169,red!60,2.8,327.92,329.7,ferry,1
170,red!60,2.8,329.7,331.49,rocket,1
171,gray!40,2.8,331.49,333.27,earbuds,1
172,gray!40,2.8,333.27,335.05,film,1
173,gray!40,2.8,335.05,336.83,instant,1
174,gray!40,2.8,336.83,338.61,medium format,1
175,gray!40,2.8,338.61,342.18,console,2
176,gray!40,2.8,342.18,343.96,controller,1
177,gray!40,2.8,343.96,345.74,keyboard,1
178,yellow!50,2.8,345.74,347.52,ancient,1
179,yellow!50,2.8,347.52,349.31,undeciphered,1
180,yellow!50,2.8,349.31,351.09,funerary,1
181,yellow!50,2.8,351.09,352.87,information sign,1
182,yellow!50,2.8,352.87,356.44,street art,2
183,teal!40,2.8,356.44,360.0,dog,2


==> fig/data/taxonomy/icir_taxonomy_sunburst_new1.csv <==
fid,fcolor,fradius,astart,aend,flabel,fcount
1,orange!50,1.2,0.0,105.15,landmark,59
2,brown!60,1.2,105.15,180.0,household,42
3,blue!40,1.2,180.0,233.47,fictional,30
4,pink!60,1.2,233.47,276.24,fashion,24
5,green!60,1.2,276.24,304.75,product,16
6,red!60,1.2,304.75,331.49,mobility,15
7,gray!40,1.2,331.49,345.74,tech,8
8,yellow!50,1.2,345.74,356.44,art,6
9,gray!40,1.2,356.44,360.0,animal,2
10,orange!50,2.0,0.0,92.67,architecture,52
11,orange!50,2.0,92.67,103.37,nature,6
12,orange!50,2.0,103.37,105.15,sculpture,1
13,brown!60,2.0,105.15,106.93,appliance,1
14,brown!60,2.0,106.93,122.97,decor,9
15,brown!60,2.0,122.97,139.01,furniture,9
16,brown!60,2.0,139.01,158.61,kitchenware,11
17,brown!60,2.0,158.61,162.18,lighting,2
18,brown!60,2.0,162.18,163.96,pet,1
19,brown!60,2.0,163.96,165.74,storage,1
20,brown!60,2.0,165.74,178.22,textile,7
21,brown!60,2.0,178.22,180.0,travel,1
22,blue!40,2.0,180.0,181.78,car,1
23,blue!40,2.0,181.78,233.47,character,29
24,pink!60,2.0,233.47,235.25,accesory,1
25,pink!60,2.0,235.25,253.07,accessory,10
26,pink!60,2.0,253.07,256.63,bag,2
27,pink!60,2.0,256.63,261.98,clothing,3
28,pink!60,2.0,261.98,267.33,jewelry,3
29,pink!60,2.0,267.33,269.11,perfume,1
30,pink!60,2.0,269.11,276.24,shoe,4
31,green!60,2.0,276.24,278.02,accessory,1
32,green!60,2.0,278.02,285.15,drink,4
33,green!60,2.0,285.15,288.71,instrument,2
34,green!60,2.0,288.71,290.5,pet,1
35,green!60,2.0,290.5,294.06,snack,2
36,green!60,2.0,294.06,295.84,souvenir,1
37,green!60,2.0,295.84,299.41,stationery,2
38,green!60,2.0,299.41,301.19,tool,1
39,green!60,2.0,301.19,304.75,toy,2
40,red!60,2.0,304.75,310.1,airplane,3
41,red!60,2.0,310.1,311.88,boat,1
42,red!60,2.0,311.88,324.36,car,7
43,red!60,2.0,324.36,327.92,motorcycle,2
44,red!60,2.0,327.92,329.7,ship,1
45,red!60,2.0,329.7,331.49,spacecraft,1
46,gray!40,2.0,331.49,333.27,audio,1
47,gray!40,2.0,333.27,338.61,camera,3
48,gray!40,2.0,338.61,343.96,gaming,3
49,gray!40,2.0,343.96,345.74,peripheral,1
50,yellow!50,2.0,345.74,347.52,coin,1
51,yellow!50,2.0,347.52,349.31,inscription,1
52,yellow!50,2.0,349.31,351.09,mask,1
53,yellow!50,2.0,351.09,356.44,mural,3
54,gray!40,2.0,356.44,360.0,pet,2
55,orange!50,2.8,0.0,1.78,amphitheater,1
56,orange!50,2.8,1.78,3.56,bell tower,1
57,orange!50,2.8,3.56,8.91,bridge,3
58,orange!50,2.8,8.91,12.48,building,2
59,orange!50,2.8,12.48,17.82,castle,3
60,orange!50,2.8,17.82,19.6,church,1
61,orange!50,2.8,19.6,23.17,house,2
62,orange!50,2.8,23.17,24.95,library,1
63,orange!50,2.8,24.95,28.51,lighthouse,2
64,orange!50,2.8,28.51,30.3,mausoleum,1
65,orange!50,2.8,30.3,32.08,memorial,1
66,orange!50,2.8,32.08,33.86,museum,1
67,orange!50,2.8,33.86,35.64,observation tower,1
68,orange!50,2.8,35.64,39.21,pagoda,2
69,orange!50,2.8,39.21,40.99,public market,1
70,orange!50,2.8,40.99,42.77,ruins,1
71,orange!50,2.8,42.77,46.34,scene,2
72,orange!50,2.8,46.34,58.81,square,7
73,orange!50,2.8,58.81,60.59,tavern,1
74,orange!50,2.8,60.59,76.63,temple,9
75,orange!50,2.8,76.63,92.67,village,9
76,orange!50,2.8,92.67,94.46,bay,1
77,orange!50,2.8,94.46,96.24,beach,1
78,orange!50,2.8,96.24,98.02,lagoon,1
79,orange!50,2.8,98.02,103.37,mountain,3
80,orange!50,2.8,103.37,105.15,rock relief,1
81,brown!60,2.8,105.15,106.93,hair dryer,1
82,brown!60,2.8,106.93,108.71,box,1
83,brown!60,2.8,108.71,112.28,candle,2
84,brown!60,2.8,112.28,114.06,coaster,1
85,brown!60,2.8,114.06,115.84,curtain tieback,1
86,brown!60,2.8,115.84,117.62,figurine,1
87,brown!60,2.8,117.62,119.41,photo frame,1
88,brown!60,2.8,119.41,122.97,plate,2
89,brown!60,2.8,122.97,124.75,beach chair,1
90,brown!60,2.8,124.75,126.53,chair,1
91,brown!60,2.8,126.53,128.32,design chair,1
92,brown!60,2.8,128.32,130.1,desk,1
93,brown!60,2.8,130.1,131.88,gaming chair,1
94,brown!60,2.8,131.88,133.66,sofa,1
95,brown!60,2.8,133.66,135.45,stool,1
96,brown!60,2.8,135.45,137.23,storage box,1
97,brown!60,2.8,137.23,139.01,valet stand,1
98,brown!60,2.8,139.01,142.57,bowl,2
99,brown!60,2.8,142.57,144.36,dish,1
100,brown!60,2.8,144.36,146.14,grater,1
101,brown!60,2.8,146.14,151.49,jar,3
102,brown!60,2.8,151.49,153.27,measuring cup,1
103,brown!60,2.8,153.27,155.05,mug,1
104,brown!60,2.8,155.05,156.83,plate,1
105,brown!60,2.8,156.83,158.61,spoon,1
106,brown!60,2.8,158.61,162.18,night light,2
107,brown!60,2.8,162.18,163.96,carrier,1
108,brown!60,2.8,163.96,165.74,basket,1
109,brown!60,2.8,165.74,167.52,bedsheet,1
110,brown!60,2.8,167.52,169.31,carpet,1
111,brown!60,2.8,169.31,171.09,cushion,1
112,brown!60,2.8,171.09,172.87,pillow,1
113,brown!60,2.8,172.87,174.65,table runner,1
114,brown!60,2.8,174.65,178.22,towel,2
115,brown!60,2.8,178.22,180.0,pillow,1
116,blue!40,2.8,180.0,181.78,sports,1
117,blue!40,2.8,181.78,197.82,animated movie,9
118,blue!40,2.8,197.82,208.51,anime,6
119,blue!40,2.8,208.51,217.43,cartoon,5
120,blue!40,2.8,217.43,222.77,comic,3
121,blue!40,2.8,222.77,226.34,superhero,2
122,blue!40,2.8,226.34,233.47,video game,4
123,pink!60,2.8,233.47,235.25,hair tie,1
124,pink!60,2.8,235.25,237.03,bandana,1
125,pink!60,2.8,237.03,238.81,carnival mask,1
126,pink!60,2.8,238.81,240.59,eyeglasses,1
127,pink!60,2.8,240.59,244.16,hair clip,2
128,pink!60,2.8,244.16,245.94,hand fan,1
129,pink!60,2.8,245.94,247.72,pouch,1
130,pink!60,2.8,247.72,249.5,ring,1
131,pink!60,2.8,249.5,251.29,sunglasses,1
132,pink!60,2.8,251.29,253.07,tote bag,1
133,pink!60,2.8,253.07,254.85,clutch,1
134,pink!60,2.8,254.85,256.63,straw bag,1
135,pink!60,2.8,256.63,258.42,skirt,1
136,pink!60,2.8,258.42,260.2,swimsuit,1
137,pink!60,2.8,260.2,261.98,vest,1
138,pink!60,2.8,261.98,263.76,bracelet,1
139,pink!60,2.8,263.76,265.54,necklace,1
140,pink!60,2.8,265.54,267.33,ring,1
141,pink!60,2.8,267.33,269.11,fragrance,1
142,pink!60,2.8,269.11,270.89,skate shoe,1
143,pink!60,2.8,270.89,272.67,slippers,1
144,pink!60,2.8,272.67,276.24,sneaker,2
145,green!60,2.8,276.24,278.02,case,1
146,green!60,2.8,278.02,281.58,beer,2
147,green!60,2.8,281.58,283.37,energy drink,1
148,green!60,2.8,283.37,285.15,soda,1
149,green!60,2.8,285.15,288.71,electric guitar,2
150,green!60,2.8,288.71,290.5,toy,1
151,green!60,2.8,290.5,294.06,chocolate,2
152,green!60,2.8,294.06,295.84,keychain,1
153,green!60,2.8,295.84,297.62,notebook,1
154,green!60,2.8,297.62,299.41,pencil,1
155,green!60,2.8,299.41,301.19,multitool,1
156,green!60,2.8,301.19,302.97,plush,1
157,green!60,2.8,302.97,304.75,puzzle,1
158,red!60,2.8,304.75,306.53,commercial,1
159,red!60,2.8,306.53,308.32,military jet,1
160,red!60,2.8,308.32,310.1,supersonic jet,1
161,red!60,2.8,310.1,311.88,fishing boat,1
162,red!60,2.8,311.88,313.66,classic,1
163,red!60,2.8,313.66,315.45,compact,1
164,red!60,2.8,315.45,317.23,electric pickup,1
165,red!60,2.8,317.23,319.01,muscle,1
166,red!60,2.8,319.01,324.36,sports,3
167,red!60,2.8,324.36,326.14,adventure,1
168,red!60,2.8,326.14,327.92,scooter,1
169,red!60,2.8,327.92,329.7,ferry,1
170,red!60,2.8,329.7,331.49,rocket,1
171,gray!40,2.8,331.49,333.27,earbuds,1
172,gray!40,2.8,333.27,335.05,film,1
173,gray!40,2.8,335.05,336.83,instant,1
174,gray!40,2.8,336.83,338.61,medium format,1
175,gray!40,2.8,338.61,342.18,console,2
176,gray!40,2.8,342.18,343.96,controller,1
177,gray!40,2.8,343.96,345.74,keyboard,1
178,yellow!50,2.8,345.74,347.52,ancient,1
179,yellow!50,2.8,347.52,349.31,undeciphered,1
180,yellow!50,2.8,349.31,351.09,funerary,1
181,yellow!50,2.8,351.09,352.87,information sign,1
182,yellow!50,2.8,352.87,356.44,street art,2
183,gray!40,2.8,356.44,360.0,dog,2


==> fig/data/taxonomy/icir_taxonomy_sunburst_old.csv <==
fid,fcolor,fradius,astart,aend,flabel,fcount
1,blue!40,1.2,0.0,118.8,fictional,33
2,orange!50,1.2,118.8,216.0,landmark,27
3,applegreen!60,1.2,216.0,255.6,product,11
4,red!60,1.2,255.6,295.2,mobility,11
5,gray!40,1.2,295.2,320.4,tech,7
6,pink!60,1.2,320.4,334.8,fashion,4
7,brown!60,1.2,334.8,349.2,household,4
8,yellow!50,1.2,349.2,360.0,art,3
9,blue!40,2.0,0.0,3.6,accessory,1
10,blue!40,2.0,3.6,14.4,car,3
11,blue!40,2.0,14.4,118.8,character,29
12,orange!50,2.0,118.8,205.2,architecture,24
13,orange!50,2.0,205.2,212.4,mural,2
14,orange!50,2.0,212.4,216.0,nature,1
15,applegreen!60,2.0,216.0,230.4,drink,4
16,applegreen!60,2.0,230.4,237.6,instrument,2
17,applegreen!60,2.0,237.6,252.0,snack,4
18,applegreen!60,2.0,252.0,255.6,tool,1
19,red!60,2.0,255.6,266.4,airplane,3
20,red!60,2.0,266.4,284.4,car,5
21,red!60,2.0,284.4,291.6,motorcycle,2
22,red!60,2.0,291.6,295.2,spacecraft,1
23,gray!40,2.0,295.2,298.8,audio,1
24,gray!40,2.0,298.8,309.6,camera,3
25,gray!40,2.0,309.6,316.8,gaming,2
26,gray!40,2.0,316.8,320.4,peripheral,1
27,pink!60,2.0,320.4,324.0,perfume,1
28,pink!60,2.0,324.0,334.8,shoe,3
29,brown!60,2.0,334.8,345.6,furniture,3
30,brown!60,2.0,345.6,349.2,kitchenware,1
31,yellow!50,2.0,349.2,352.8,coin,1
32,yellow!50,2.0,352.8,356.4,inscription,1
33,yellow!50,2.0,356.4,360.0,mask,1
34,blue!40,2.8,0.0,3.6,ring,1
35,blue!40,2.8,3.6,7.2,classic,1
36,blue!40,2.8,7.2,14.4,sports,2
37,blue!40,2.8,14.4,46.8,animated movie,9
38,blue!40,2.8,46.8,68.4,anime,6
39,blue!40,2.8,68.4,86.4,cartoon,5
40,blue!40,2.8,86.4,97.2,comic,3
41,blue!40,2.8,97.2,104.4,superhero,2
42,blue!40,2.8,104.4,118.8,video game,4
43,orange!50,2.8,118.8,122.4,amphitheater,1
44,orange!50,2.8,122.4,126.0,bell tower,1
45,orange!50,2.8,126.0,133.2,bridge,2
46,orange!50,2.8,133.2,136.8,building,1
47,orange!50,2.8,136.8,144.0,castle,2
48,orange!50,2.8,144.0,147.6,clock tower,1
49,orange!50,2.8,147.6,151.2,iron tower,1
50,orange!50,2.8,151.2,154.8,library,1
51,orange!50,2.8,154.8,162.0,mausoleum,2
52,orange!50,2.8,162.0,165.6,observation tower,1
53,orange!50,2.8,165.6,169.2,public market,1
54,orange!50,2.8,169.2,172.8,rock-cut,1
55,orange!50,2.8,172.8,205.2,temple,9
56,orange!50,2.8,205.2,212.4,street art,2
57,orange!50,2.8,212.4,216.0,lagoon,1
58,applegreen!60,2.8,216.0,223.2,beer,2
59,applegreen!60,2.8,223.2,226.8,energy drink,1
60,applegreen!60,2.8,226.8,230.4,soda,1
61,applegreen!60,2.8,230.4,237.6,electric guitar,2
62,applegreen!60,2.8,237.6,244.8,chocolate,2
63,applegreen!60,2.8,244.8,248.4,gummy candy,1
64,applegreen!60,2.8,248.4,252.0,potato chips,1
65,applegreen!60,2.8,252.0,255.6,multitool,1
66,red!60,2.8,255.6,259.2,commercial,1
67,red!60,2.8,259.2,262.8,military jet,1
68,red!60,2.8,262.8,266.4,supersonic jet,1
69,red!60,2.8,266.4,270.0,compact,1
70,red!60,2.8,270.0,273.6,electric pickup,1
71,red!60,2.8,273.6,277.2,muscle,1
72,red!60,2.8,277.2,284.4,sports,2
73,red!60,2.8,284.4,288.0,adventure,1
74,red!60,2.8,288.0,291.6,scooter,1
75,red!60,2.8,291.6,295.2,rocket,1
76,gray!40,2.8,295.2,298.8,earbuds,1
77,gray!40,2.8,298.8,302.4,film,1
78,gray!40,2.8,302.4,306.0,instant,1
79,gray!40,2.8,306.0,309.6,medium format,1
80,gray!40,2.8,309.6,313.2,console,1
81,gray!40,2.8,313.2,316.8,controller,1
82,gray!40,2.8,316.8,320.4,keyboard,1
83,pink!60,2.8,320.4,324.0,fragrance,1
84,pink!60,2.8,324.0,327.6,skate shoe,1
85,pink!60,2.8,327.6,334.8,sneaker,2
86,brown!60,2.8,334.8,338.4,design chair,1
87,brown!60,2.8,338.4,342.0,gaming chair,1
88,brown!60,2.8,342.0,345.6,sofa,1
89,brown!60,2.8,345.6,349.2,mug,1
90,yellow!50,2.8,349.2,352.8,ancient,1
91,yellow!50,2.8,352.8,356.4,undeciphered,1
92,yellow!50,2.8,356.4,360.0,funerary,1
